A Strontium-rich Ultra Metal-poor Star in the Atari Disk Component

We report on the discovery of the first ultra metal-poor (UMP) star 2MASS~J20500194$-$6613298 (J2050$-$6613; \mbox{[Fe/H] = $-4.05$}) selected from the Gaia BP/RP spectral catalog that belongs to the ancient Atari disk component. We obtained a high-resolution spectrum for the star with the MIKE spectrograph on the Magellan-Clay telescope. J2050$-$6613 displays a typical chemical abundance pattern for UMP stars, including carbon and zinc enhancements. In contrast, J2050$-$6613 shows extremely high [Sr/Fe] and [Sr/Ba] ratios compared to other stars in the [Fe/H] $<-4.0$ regime. J2050$-$6613 is most likely an early Population\,II star that formed from a gas cloud that was chemically enriched by a massive Population\,III hypernova (E $> 10^{52}$\,erg). Such a Population\,III core-collapse hypernova could simultaneously explain the origin of the abundance pattern of light and heavy elements of 2MASS~J2050$-$6613 if a large amount of Sr of $\sim10^{-5}$\,M$_{\odot}$ was produced, possibly by neutrino-driven \textbf{(wind)} ejecta. Therefore, the abundance pattern of 2MASS~J2050$-$6613 places important constraints on Sr-producing nucleosynthesis sources operating in the Atari progenitor at the earliest times.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
